Generalizing tropical Kontsevich's formula to multiple cross-ratios

Kontsevich's formula is a recursion that calculates the number of rational degree $d$ curves in $\mathbb{P}_{\mathbb{C}}^2$ passing through $3d-1$ general positioned points. Kontsevich proved it by considering curves that satisfy extra conditions besides the given point conditions. These crucial extra conditions are two line conditions and a condition called cross-ratio. This paper addresses the question whether there is a general Kontsevich's formula which holds for more than one cross-ratio. Using tropical geometry, we obtain such a recursive formula. For that we use a correspondence theorem arXiv:1509.07453 that relates the algebro-geometric numbers in question to tropical ones. It turns out that the general tropical Kontsevich's formula we obtain is capable of not only computing the algebro-geometric numbers we are looking for, but also of computing further tropical numbers for which there is no correspondence theorem yet. We show that our recursive general Kontsevich's formula implies the original Kontsevich's formula and that the initial values are the numbers Kontsevich's fomula provides and purely combinatorial numbers, so-called cross-ratio multiplicities.

==> Figure20.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Figure20.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{328.54466116bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.44895758)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(1.75478606,-0.78578969){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08627885\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Figure20.pdf}}%
    \put(0.1477677,0.31767218){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06053732\unitlength}\raggedright $l_1$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Figure20.pdf}}%
    \put(0.22521967,0.29402896){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06053732\unitlength}\raggedright $l_2$\end{minipage}}}%
    \put(0.01984967,0.40735341){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06053732\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.06395653,0.31278048){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06053732\unitlength}\raggedright $2$\end{minipage}}}%
    \put(0.18200962,0.22676803){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06053732\unitlength}\raggedright $5$\end{minipage}}}%
    \put(0.31775438,0.19374904){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06053732\unitlength}\raggedright $4$\end{minipage}}}%
    \put(0.36422555,0.31261742){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06053732\unitlength}\raggedright $3$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Figure20.pdf}}%
    \put(0.56967707,0.30120345){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.3320268\unitlength}\raggedright $\operatorname{ft}_{\{1,2,3,4\}}$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Figure20.pdf}}%
    \put(0.82037685,0.20434774){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09437159\unitlength}\raggedright $l_1+l_2$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Figure20.pdf}}%
    \put(0.85987966,0.39550283){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03567114\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.85987967,0.36126081){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03567114\unitlength}\raggedright $2$\end{minipage}}}%
    \put(0.9649114,0.39504212){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03567114\unitlength}\raggedright $3$\end{minipage}}}%
    \put(0.96664088,0.3624138){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03567114\unitlength}\raggedright $4$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Figure20.pdf}}%
    \put(0.70008402,0.05308364){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03567114\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.70008402,0.01884162){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03567114\unitlength}\raggedright $4$\end{minipage}}}%
    \put(0.80511577,0.05262292){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03567114\unitlength}\raggedright $2$\end{minipage}}}%
    \put(0.80684524,0.01999462){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03567114\unitlength}\raggedright $3$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Figure20.pdf}}%
    \put(0.49234972,0.22429323){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03567114\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.49234972,0.19005122){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03567114\unitlength}\raggedright $3$\end{minipage}}}%
    \put(0.59738148,0.22383251){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03567114\unitlength}\raggedright $2$\end{minipage}}}%
    \put(0.59911094,0.19120422){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03567114\unitlength}\raggedright $4$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> Figure22.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Figure22.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{214.08539038bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28182872)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(2.46604075,-1.68376357){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13240724\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Figure22.pdf}}%
    \put(0.3829113,0.28046685){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0587641\unitlength}\raggedright $L$\end{minipage}}}%
    \put(0.09899534,0.22575168){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0587641\unitlength}\raggedright $v$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Figure22.pdf}}%
    \put(0.13547743,0.18599515){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0587641\unitlength}\raggedright $b$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Figure22.pdf}}%
    \put(0.85495565,0.28078882){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0587641\unitlength}\raggedright $L$\end{minipage}}}%
    \put(0.79182,0.14615919){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0587641\unitlength}\raggedright $v$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Figure22.pdf}}%
    \put(0.83161767,0.09693949){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.0587641\unitlength}\raggedright $b$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Figure22.pdf}}%
  \end{picture}%
\endgroup%

